Formal Specification and Verification of Smart Contracts for Azure Blockchain

Ensuring correctness of smart contracts is paramount to ensuring trust in blockchain-based systems. This paper studies the safety and security of smart contracts in the \emph{Azure Blockchain Workbench}, an enterprise Blockchain-as-a-Service offering from Microsoft. As part of this study, we formalize \emph{semantic conformance} of smart contracts against a state machine model with access-control policy and develop a highly-automated formal verifier for Solidity that can produce proofs as well as counterexamples. We have applied our verifier {\sc VeriSol} to analyze {\it all} contracts shipped with the Azure Blockchain Workbench, which includes application samples as well as a governance contract for Proof of Authority (PoA). We have found previously unknown bugs in these published smart contracts. After fixing these bugs, {\sc VeriSol} was able to successfully perform full verification for all of these contracts.

==> helloBlockchain/helloBlockchain.json <==
{
  "ApplicationName": "HelloBlockchain",
  "DisplayName": "Hello, Blockchain!",
  "Description": "A simple application to send request and get response",
  "ApplicationRoles": [
    {
      "Name": "Requestor",
      "Description": "A person sending a request."
    },
    {
      "Name": "Responder",
      "Description": "A person responding to a request"
    }
  ],
  "Workflows": [
    {
      "Name": "HelloBlockchain",
      "DisplayName": "Request Response",
      "Description": "A simple workflow to send a request and receive a response.",
      "Initiators": [ "Requestor" ],
      "StartState": "Request",
      "Properties": [
        {
          "Name": "State",
          "DisplayName": "State",
          "Description": "Holds the state of the contract.",
          "Type": {
            "Name": "state"
          }
        },
        {
          "Name": "Requestor",
          "DisplayName": "Requestor",
          "Description": "A person sending a request.",
          "Type": {
            "Name": "Requestor"
          }
        },
        {
          "Name": "Responder",
          "DisplayName": "Responder",
          "Description": "A person sending a response.",
          "Type": {
            "Name": "Responder"
          }
        },
        {
          "Name": "RequestMessage",
          "DisplayName": "Request Message",
          "Description": "A request message.",
          "Type": {
            "Name": "string"
          }
        },
        {
          "Name": "ResponseMessage",
          "DisplayName": "Response Message",
          "Description": "A response message.",
          "Type": {
            "Name": "string"
          }
        }
      ],
      "Constructor": {
        "Parameters": [
          {
            "Name": "message",
            "Description": "...",
            "DisplayName": "Request Message",
            "Type": {
              "Name": "string"
            }
          }
        ]
      },
      "Functions": [
        {
          "Name": "SendRequest",
          "DisplayName": "Request",
          "Description": "...",
          "Parameters": [
            {
              "Name": "requestMessage",
              "Description": "...",
              "DisplayName": "Request Message",
              "Type": {
                "Name": "string"
              }
            }
          ]
        },
        {
          "Name": "SendResponse",
          "DisplayName": "Response",
          "Description": "...",
          "Parameters": [
            {
              "Name": "responseMessage",
              "Description": "...",
              "DisplayName": "Response Message",
              "Type": {
                "Name": "string"
              }
            }
          ]
        }
      ],
      "States": [
        {
          "Name": "Request",
          "DisplayName": "Request",
          "Description": "...",
          "PercentComplete": 50,
          "Value": 0,
          "Style": "Success",
          "Transitions": [
            {
              "AllowedRoles": ["Responder"],
              "AllowedInstanceRoles": [],
              "Description": "...",
              "Function": "SendResponse",
              "NextStates": [ "Respond" ],
              "DisplayName": "Send Response"
            }
          ]
        },
        {
          "Name": "Respond",
          "DisplayName": "Respond",
          "Description": "...",
          "PercentComplete": 90,
          "Value": 1,
          "Style": "Success",
          "Transitions": [
            {
              "AllowedRoles": [],
              "AllowedInstanceRoles": ["Requestor"],
              "Description": "...",
              "Function": "SendRequest",
              "NextStates": [ "Request" ],
              "DisplayName": "Send Request"
            }
          ]
        }
      ]
    }
  ]
}
